decimalInfinite: All Decimals In Bits, No Loss, Same Order, Simple

This paper introduces a binary encoding that supports arbitrarily large, small and precise decimals. It completely preserves information and order. It does not rely on any arbitrary use-case-based choice of calibration and is readily implementable and usable, as is. Finally, it is also simple to explain and understand.

==> integer_size.dat <==
integer size
1	9
11	19
111	21
1111	21
11111	31
111111	31
1111111	33
11111111	43
111111111	43
1111111111	43
11111111111	53
111111111111	53
1111111111111	53
11111111111111	63
111111111111111	65
1111111111111111	65
11111111111111111	75
111111111111111111	75
1111111111111111111	75
11111111111111111111	85
111111111111111111111	85
1111111111111111111111	85
11111111111111111111111	95
111111111111111111111111	95
1111111111111111111111111	95
11111111111111111111111111	105
111111111111111111111111111	105
1111111111111111111111111111	105
11111111111111111111111111111	115
111111111111111111111111111111	115
1111111111111111111111111111111	117
11111111111111111111111111111111	127
111111111111111111111111111111111	127
1111111111111111111111111111111111	127
11111111111111111111111111111111111	137
111111111111111111111111111111111111	137
1111111111111111111111111111111111111	137
11111111111111111111111111111111111111	147
111111111111111111111111111111111111111	147
1111111111111111111111111111111111111111	147
11111111111111111111111111111111111111111	157
111111111111111111111111111111111111111111	157
1111111111111111111111111111111111111111111	157
11111111111111111111111111111111111111111111	167
111111111111111111111111111111111111111111111	167
1111111111111111111111111111111111111111111111	167
11111111111111111111111111111111111111111111111	177
111111111111111111111111111111111111111111111111	177
1111111111111111111111111111111111111111111111111	177
11111111111111111111111111111111111111111111111111	187
111111111111111111111111111111111111111111111111111	187
1111111111111111111111111111111111111111111111111111	187
11111111111111111111111111111111111111111111111111111	197
111111111111111111111111111111111111111111111111111111	197
1111111111111111111111111111111111111111111111111111111	197
11111111111111111111111111111111111111111111111111111111	207
111111111111111111111111111111111111111111111111111111111	207
1111111111111111111111111111111111111111111111111111111111	207
11111111111111111111111111111111111111111111111111111111111	217
111111111111111111111111111111111111111111111111111111111111	217
1111111111111111111111111111111111111111111111111111111111111	217
11111111111111111111111111111111111111111111111111111111111111	227
111111111111111111111111111111111111111111111111111111111111111	229
1111111111111111111111111111111111111111111111111111111111111111	229
11111111111111111111111111111111111111111111111111111111111111111	239
111111111111111111111111111111111111111111111111111111111111111111	239
1111111111111111111111111111111111111111111111111111111111111111111	239
11111111111111111111111111111111111111111111111111111111111111111111	249
111111111111111111111111111111111111111111111111111111111111111111111	249
1111111111111111111111111111111111111111111111111111111111111111111111	249
11111111111111111111111111111111111111111111111111111111111111111111111	259
111111111111111111111111111111111111111111111111111111111111111111111111	259
1111111111111111111111111111111111111111111111111111111111111111111111111	259
11111111111111111111111111111111111111111111111111111111111111111111111111	269
111111111111111111111111111111111111111111111111111111111111111111111111111	269
1111111111111111111111111111111111111111111111111111111111111111111111111111	269
11111111111111111111111111111111111111111111111111111111111111111111111111111	279
111111111111111111111111111111111111111111111111111111111111111111111111111111	279
1111111111111111111111111111111111111111111111111111111111111111111111111111111	279
11111111111111111111111111111111111111111111111111111111111111111111111111111111	289
111111111111111111111111111111111111111111111111111111111111111111111111111111111	289
1111111111111111111111111111111111111111111111111111111111111111111111111111111111	289
11111111111111111111111111111111111111111111111111111111111111111111111111111111111	299
111111111111111111111111111111111111111111111111111111111111111111111111111111111111	299
1111111111111111111111111111111111111111111111111111111111111111111111111111111111111	299
11111111111111111111111111111111111111111111111111111111111111111111111111111111111111	309
111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	309
1111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	309
11111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	319
111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	319
1111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	319
11111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	329
111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	329
1111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	329
11111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	339
111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	339
1111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	339
11111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	349
111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	349
1111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111	349
